A More Scalable Sparse Dynamic Data Exchange

Parallel architectures are continually increasing in performance and scale, while underlying algorithmic infrastructure often fail to take full advantage of available compute power. Within the context of MPI, irregular communication patterns create bottlenecks in parallel applications. One common bottleneck is the sparse dynamic data exchange, often required when forming communication patterns within applications. There are a large variety of approaches for these dynamic exchanges, with optimizations implemented directly in parallel applications. This paper proposes a novel API within an MPI extension library, allowing for applications to utilize the variety of provided optimizations for sparse dynamic data exchange methods. Further, the paper presents novel locality-aware sparse dynamic data exchange algorithms. Finally, performance results show significant speedups up to 20x with the novel locality-aware algorithms.

==> sources.txt <==
Scalable communication protocols for dynamic sparse data exchange
https://dl.acm.org/doi/10.1145/1837853.1693476

The university of Florida sparse matrix collection
https://dl.acm.org/doi/abs/10.1145/2049662.2049663?casa_token=VTRweAOVCHEAAAAA:TAChCKwStYaT_m2tNGJDz0MaslSfDijlPV_WG2S2bG-A1HjlAK6hxTQK1OJ0aYIewRLTDxuS5aM

Node aware sparse matrix–vector multiplication
https://www.sciencedirect.com/science/article/pii/S0743731519302321?casa_token=GK4gXQ0ELBYAAAAA:NH71-YKxy-gjxJ4ZBVgAU0X7F6L0YUULORmAdSsVAMs2nj3CPSvxhTZKJ4y16f7n6PCTC0Hf

Improving Performance Models for Irregular Point-to-Point Communication
https://dl.acm.org/doi/abs/10.1145/3236367.3236368
